Imaging scattering resonances in low-energy inelastic ND$_3$-H$_2$ collisions

A scattering resonance is one of the most striking quantum effects in low-temperature molecular collisions. Predicted decades ago theoretically, they have only been resolved experimentally for systems involving at most four atoms. Extension to more complex systems is essential to probe the true quantum nature of chemically more relevant processes, but is thus far hampered by major obstacles. Here, we present a joint experimental and theoretical study of scattering resonances in state-to-state inelastic collisions for the six-atom ND$_3$-H$_2$/HD systems across the collision energy range 0.5-25 cm$^{-1}$, bringing this type of experiment into the realm of polyatomic symmetric top molecules. Strong resonances are resolved in the integral cross sections, whereas differential cross sections are measured with high resolution using a laser ionization scheme involving VUV light. The experimental data could only be reproduced using theoretical predictions based on a potential energy surface at the CCSD(T) level of theory with corrections at the CCSDT(Q) level.

==> figures/Fig_1/README.txt <==
The following files are present in this directory:

nd3h2_exp.dat
	Experimental data on the ICS for ND3-H2 scattering.
	Consists of 6 columns:
	1)	v1			the velocity of the primary beam (m/s), set with the Stark decelerator
	2)	E			the mean collision energy at this value of v1 (cm^-1)
	3)	Eneg		the lower error bound for the collision energy (cm^-1)
	4)	Epos		the upper error bound for the collision energy (cm^-1)
	5)	ics_exp		the measured ICS (arb. units)
	6)	ics_exp_err	the statistical error on the measured ICS (arb. units)

	File location in archive
		[ARCHIVE]\simulations\ND3-H2\results\nd3h2_experimental_corrected_final.dat

nd3hd_exp.dat
	same, but for ND3-HD scattering

	File location in archive
		[ARCHIVE]\simulations\ND3-HD\results\nd3hd_experimental_corrected_final.dat


nd3h2_theory.dat
	The expected ICS for ND3-H2 scattering based on (1) the theoretical
	ICS	computed with our best, CCSD(T)+E^{T(Q} potential, and (2) the
	experimental spreads according to our trajectory simulations.
	Consists of 3 columns:
	1)	v1		the velocity of the primary beam (m/s), set with the Stark decelerator
	2)	E		the mean collision energy at this value of v1 (cm^-1)
	3)	ics		the expected ICS at this value of v1 (Angstrom^2)

	File location in archive
		[ARCHIVE]\simulations\ND3-H2\results\04.1_final_Q\nd3h2_Q_conv_ics.dat


nd3hd_theory.dat
	same, but for ND3-HD scattering

	File location in archive
		[ARCHIVE]\simulations\ND3-HD\results\03.1_final_Q\nd3hd_Q_conv_ics.dat

Fig_1.pdf
	Figure 1 in the main text.

plot_Fig_1.m
	Matlab script to plot Figure 1.


==> figures/Fig_2/README.txt <==
The following files are present in this directory:

*_contrib_*.txt contains the partial wave contributions for cross*_newpot_*_ccsdtq.dat
	First column is the energy, then the individual contributions from the partial waves
	J=1 to J=16 are listed. There are two parities, so columns 2 and 3 are for J=1, columns 4 and 5 are for J=2, etc.
	Last two columns are empty.

cross_*.dat contains the ICSs
	second column is the energy
	eighth column is the cross section

dcs_*.dat contains the DCSs
	first row is the energy
	first column is the angle
	other entries are the dcs as a matrix.
	For nd3-h2, I manually added an extra column for E=28 cm-1. Otherwise, the figure would show a small white band.

Fig_2.pdf
	Figure 2 in the main text.

plot_Fig_2.m
	Matlab script to plot Figure 2.

File locations:

The first three filetypes can be found in
	[ARCHIVE]\theory\2023-08-28_dcss_ccsdtq_corr_potential\


==> figures/Fig_3/README.txt <==
This folder contains everything needed to generate Fig. 3 (dcs_overview_H2.pdf).

./exp/ 
	folder containing all experimental images and the extracted angular distributions

./sim/
	folder containing all simualted images and the extracted angular distrubutions

Fig_3.pdf
	Figure 3 in the main text.

plot_Fig_3.m
	Matlab script to plot Figure 3.

==> figures/Fig_4/README.txt <==
This folder contains everything needed to generate Fig. 4 (dcs_overview_HD.pdf).

./exp/ 
	folder containing all experimental images and the extracted angular distributions

./sim/
	folder containing all simualted images and the extracted angular distrubutions

Fig_4.pdf
	Figure 4 in the main text.

plot_Fig_4.m
	Matlab script to plot Figure 4.

==> figures/SI-figures/README.txt <==
========================================================================
FIGURE PATH IN ARCHIVE
------------------------------------------------------------------------
FIGURE NAME						PATH
------------------------------------------------------------------------
wavef/*							[ARCHIVE]\theory\2023-08-28_dcss_ccsdtq_corr_potential\nd3h2\wavefunctions\wavedata\
beam_densities.pdf				[ARCHIVE]\analysis\2021_ND3-HD\beam_densities\
Beamspots.pdf					[ARCHIVE]\analysis\2021_ND3-VUV\beamspots\figure_thesis\
calibration_images.pdf			[ARCHIVE]\analysis\2021_ND3-HD\v2_calibration_T=40K,t=-550us\images_not_rot\
CCSDTQ_1.pdf					[ARCHIVE]\theory\2023-08-28_dcss_ccsdtq_corr_potential\radial_CCSDT(Q)-CCSD(T)_correction
CCSDTQ_2.pdf					idem
Fig_S1_Maret.pdf				[ARCHIVE]\theory\ICSs\SI_Figures\
Fig_S2_umbrella.pdf				idem
Fig_S3_Maret_vs_QZ_vs_TZ+MB.pdf	idem
Fig_S4_T(Q).pdf					idem
Fig_S5_low_E.pdf				idem
H2_spectrum.pdf					[ARCHIVE]\analysis\2020_ND3-H2\H2_spectrum\
H2_TOF.pdf						[ARCHIVE]\analysis\2020_ND3-H2\H2_TOF\
HD_spectrum.pdf					[ARCHIVE]\analysis\2021_ND3-HD\HD_spectrum\
HD_TOF.pdf						[ARCHIVE]\analysis\2021_ND3-HD\HD_TOF\
minus_v5_spectrum.pdf			[ARCHIVE]\analysis\2021_ND3-HD\ND3_spectrum\05601_spectra\
ND3_HD_calib_orientation.pdf 	[ARCHIVE]\analysis\2021_ND3-HD\v2_calibration_T=40K,t=-550us\
ND3_HD_calib_radius.pdf 		idem
ND3_TOF_740mps.pdf				[ARCHIVE]\simulations\ND3-H2\results\nice_tof_v740mps\
ND3-H2_calib_turnaround.pdf		[ARCHIVE]\simulations\ND3-H2\results\01.1_final_Q_v2_871\
ND3-HD_calib_turnaround.pdf		[ARCHIVE]\simulations\ND3-HD\results\01.1_final_Q_v2_809\
plus_v4_spectrum.pdf			[ARCHIVE]\analysis\2021_ND3-HD\ND3_spectrum\05601_spectra\
